A Systematic Assessment on Android Third-party Library Detection Tools

Third-party libraries (TPLs) have become a significant part of the Android ecosystem. Developers can employ various TPLs to facilitate their app development. Unfortunately, the popularity of TPLs also brings new security issues. For example, TPLs may carry malicious or vulnerable code, which can infect popular apps to pose threats to mobile users. Furthermore, TPL detection is essential for downstream tasks, such as vulnerabilities and malware detection. Thus, various tools have been developed to identify TPLs. However, no existing work has studied these TPL detection tools in detail, and different tools focus on different applications and techniques with performance differences. A comprehensive understanding of these tools will help us make better use of them. To this end, we conduct a comprehensive empirical study to fill the gap by evaluating and comparing all publicly available TPL detection tools based on six criteria: accuracy of TPL construction, effectiveness, efficiency, accuracy of version identification, resiliency to code obfuscation, and ease of use. Besides, we enhance these open-source tools by fixing their limitations, to improve their detection ability. Finally, we build an extensible framework that integrates all existing available TPL detection tools, providing an online service for the research community. We release the evaluation dataset and enhanced tools. According to our study, we also present the essential findings and discuss promising implications to the community. We believe our work provides a clear picture of existing TPL detection techniques and also gives a roadmap for future research.

==> piccode/3compareTime_________.csv <==
ATVHunter,LibScout,OSSPoLICE
7.312871218,15,5.227628946
7.333321571,15,5.830271959
8.643758059,15,7.607765913
11.07785988,15,8.169985056
11.21594191,15,8.58731389
11.27838469,16,9.390969992
11.27958155,16,10.46433687
11.33778238,16,11.895015
13.29060507,16,12.65992117
13.68587923,16,12.79671812
14.65272522,16,13.50624394
14.77921677,16,13.55913782
14.8647027,16,14.73860312
14.97731566,16,14.93681002
15.05215049,17,15.24669313
15.36701345,18,15.55490494
16.33188772,18,15.67695713
16.46336246,18,15.73844099
16.50958014,19,16.78548908
17.69565248,19,16.96572208
17.89318299,20,17.03802991
18.23076868,20,17.25401688
18.94487166,20,17.54615593
19.11098385,20,18.04731703
19.32632756,20,18.62635303
19.49762368,20,19.10970998
21.02579927,20,19.22268009
21.17512369,20,19.543648
22.82523656,21,20.37567401
22.92613649,21,20.5214119
25.65936685,21,20.60763907
25.87409854,21,20.7132411
26.72115374,21,20.94992805
26.80870056,21,21.08220816
26.81778574,21,21.42129707
27.0733912,22,21.50224495
27.7568984,22,22.30006289
28.25980473,22,22.50162506
29.22273278,23,22.6590519
29.50104046,23,22.95135903
29.84131694,23,23.08900595
30.01488328,23,23.14789605
30.34048533,23,23.72765207
30.40688443,23,24.08136415
30.51721096,23,24.10850906
30.6839907169,24,24.19283795
30.6839907169,24,24.48695707
31.2669432163,24,24.76813102
31.28466654,24,24.93463922
32.32422161,24,24.96808887
32.7703042,24,25.10147405
33.05252624,24,25.11707211
33.33353138,24,25.31211686
33.60298705,24,25.82152891
33.71560693,25,26.04799199
33.74674749,25,26.26826501
34.0511021614,25,26.54773688
34.24956799,25,26.67515206
34.94244456,25,27.36444092
34.94809461,25,27.49433804
35.16716599,25,27.51199698
35.42503047,25,27.59126401
35.6534304619,25,27.6360848
35.9161574841,25,27.84345198
35.97210503,25,27.96805692
36.14397025,26,28.08133292
36.48226833,26,28.09604597
36.7953372,26,28.29626989
36.8530879,26,28.35111213
36.91757536,26,28.38121986
37.29516602,26,28.54892707
38.199193716,27,28.55207086
38.33890104,27,28.60630083
38.54471016,27,28.74265289
40.02309871,27,28.86707401
40.15929341,27,28.9314239
40.94187069,27,29.08902287
41.41396689,27,29.28389597
42.3312552,27,29.47128105
43.18857813,28,29.54300499
44.34083414,28,29.5450561
44.9945981503,28,29.58552885
45.01573086,28,29.73144221
46.61584616,28,29.75816011
47.2605531216,29,29.84720302
47.2747674,29,29.88612509
47.3722949,29,29.94520617
47.72259688,30,30.09379387
47.7750828266,30,30.23621011
48.63076472,30,30.42502093
49.36752033,30,30.77691197
50.96226454,30,30.79756618
51.080688715,30,30.82711291
52.7347249985,30,30.85300803
53.1159827709,30,30.89762497
53.43571877,31,31.05541015
56.86821651,31,31.37892199
57.357218504,31,31.72367096
57.82287097,31,31.81009102
58.7380054,31,31.93876314
58.83647943,31,32.06388092
59.34392214,32,32.10980892
59.7238829136,32,32.19179392
59.74759221,32,32.24172282
60.17433476,32,32.26110196
60.2689476,32,32.26807094
61.2664353848,33,32.30038714
62.00109434,33,32.41412902
64.39698577,33,32.61013317
64.66306138,33,33.02441406
64.67023683,33,33.11111903
64.72421551,33,33.14119816
65.51216841,33,33.15212393
65.93847823,34,33.27540898
67.03097558,34,33.28152514
67.2887032032,34,33.4405489
70.3941311836,35,33.440799
70.73391819,35,33.48251319
70.75898623,35,33.547683
72.17068958,35,33.90576386
72.25238228,35,34.13365602
72.4734532833,36,34.74872589
72.89233518,36,34.75845313
75.43747592,36,34.85477209
75.7990043163,36,34.88537002
76.4133327,37,35.20332503
78.38599014,38,35.42410302
78.5017507076,38,35.55753303
78.9787721634,38,35.92516994
79.8809947968,38,36.06543684
80.04410791,39,36.16400695
80.309122324,39,36.27742195
80.36261225,39,36.63913298
80.41171646,39,37.55291104
80.77993274,40,37.57392383
82.5381593704,40,37.93629408
83.3707244396,42,37.93946004
83.54249859,42,38.38682008
84.0409443378,43,38.80833101
84.0937020779,46,38.94218206
84.1158638,47,39.0202508
85.18256688,48,39.0223279
85.48755884,50,39.07484603
86.8472616673,50,39.50382686
86.9382410049,50,39.59938407
87.0054328442,51,39.68774295
87.7469372749,51,39.93165088
88.148067,52,40.7155931
88.1878347397,52,40.83716917
88.2155177593,52,41.05559611
88.9382822514,52,41.08865404
89.0241000652,53,41.58663797
90.526504755,54,41.6309309
90.7564167976,55,41.69848204
91.27591777,56,42.06119585
91.3938984871,57,42.13920498
91.41174245,57,42.15555406
92.3046388626,57,42.20810509
92.6083283424,58,42.21612597
93.3537988663,58,42.45296597
93.56009102,58,42.87623191
95.1415660381,58,42.94892907
96.9614923,59,43.00433397
97.34437442,59,43.10227418
97.58476496,59,43.20673704
98.7098629475,60,43.55360889
98.8348236084,60,43.67517591
99.8252160549,61,44.71893716
100.7524716854,62,45.12828302
101.7833704948,62,45.23717499
102.0507247448,62,46.06281185
103.3170769215,63,46.58018613
104.9704113,63,46.86032796
105.8162398,63,46.89394498
106.5940769,63,47.96105003
106.7431309,63,48.06930399
110.779971838,64,48.13585901
110.8432664871,64,48.18770194
111.107811451,64,48.19019485
111.2288239,64,48.60084391
112.6514859,64,49.44872499
113.5887947083,66,49.56336093
114.8806140423,67,49.88220906
115.2300591469,67,49.97912693
115.9528589249,67,50.16458607
116.5868954659,68,50.88544321
122.3182509,69,50.89087486
122.4474186897,70,50.95356202
123.2998263836,70,51.31981397
124.5132613182,70,51.430336
125.0303308964,71,51.47960401
131.5086324,71,52.12930202
133.4448635578,72,52.24623394
133.8904380798,72,52.32908583
134.3396522999,72,52.65642405
134.7716507912,73,52.75850606
136.9870564938,73,52.93652201
138.7103044987,73,53.13759398
138.904794,73,53.7235651
140.3632514477,73,53.80230618
142.8220899105,73,53.91751099
144.011131525,74,54.17146802
144.8983740807,75,54.5038178
145.8143873215,75,54.61863017
147.770288,76,54.98392391
148.0562596321,78,55.01134682
151.8643884659,78,55.23728204
151.869987011,78,55.32585788
153.7761921883,78,55.671736
154.9707565,78,55.88703108
156.572324276,79,55.90707803
158.1327874661,79,56.31811786
158.9204330444,80,56.35552883
158.9255156517,80,56.59939599
159.8666539,80,56.64436007
160.3035614491,80,56.65456605
163.363791,81,56.68260789
164.2588274479,81,56.7385571
164.6104807854,82,57.31602001
165.6004543304,82,57.35162783
167.7482018471,83,57.90820694
168.4946148396,83,58.52409101
172.1583747864,83,58.871243
173.326164484,83,59.09077907
176.4823462963,83,59.15701914
178.2237491608,84,59.22035408
178.4891996384,84,59.22319388
179.6242669,84,59.29183793
179.6491889954,85,59.31708694
181.7569239,86,59.34318686
186.2482776642,86,59.44252992
187.3471720219,86,60.05585909
190.5836157799,86,60.3469789
191.4029438496,87,60.548913
194.0207028389,87,60.55846405
194.3793714046,87,60.56031299
195.8880448341,87,60.700984
198.82878232,88,60.85513306
201.0496356487,88,60.94693804
201.2786743641,88,61.05676103
202.7968361378,89,61.51320887
212.2312440872,89,61.63187408
213.0681426525,90,61.84295392
216.8222260475,90,62.06181693
217.1117339134,90,62.23880506
217.5899543762,91,62.36041904
218.5705301762,95,63.10654092
219.2143640518,95,63.11686587
219.3529229164,95,63.12579799
224.0719833374,96,63.53940797
227.0770421028,96,64.47574687
227.7979869843,96,64.65054488
233.1261787415,97,64.86682415
233.6355149746,98,65.44292903
234.0942132,98,65.62546206
236.6552920342,99,65.77023411
243.248695612,99,66.00563478
244.3418781757,100,66.07732606
245.6329052448,100,66.71435285
250.0118157864,100,68.14840293
257.1697900295,101,68.23892903
263.6979801655,101,68.41194201
266.9663600922,102,68.7597971
267.5303864479,104,68.87389517
268.7703323364,105,69.08374906
269.2082624435,105,69.79266095
270.6130197048,106,69.86319613
271.3471035957,106,70.16744113
274.0610926151,107,70.46379304
275.1075203419,108,70.91808701
275.966814518,110,70.93018603
282.427927494,111,71.39471793
284.6732177734,111,71.41885304
289.3400611877,112,71.91649103
291.0725986958,114,71.98730612
291.7328109741,116,72.77600598
291.9848535061,117,74.3743701
292.3576283455,118,74.55774999
293.1708843708,119,76.21963596
295.2656028271,119,76.78662205
296.488224268,119,77.20116401
296.7080771923,120,78.33714008
306.6395728588,124,78.44398594
308.949406147,124,79.23891592
312.6976995468,125,79.47402692
322.3831329346,128,81.65358496
322.5948698521,129,81.938236
344.2304978371,129,82.50562096
344.4721934795,131,82.56018209
348.4921262264,131,129.9425480366
350.8004515171,131,226.604211092
352.675388813,132,218.2364969254
360.4891469479,133,84.63429117
362.2348279953,133,84.98852992
362.8465373516,134,85.85716105
364.1252436638,134,87.38285303
365.2691645622,134,87.813591
367.0730721951,135,88.34095287
367.2660112381,136,88.7283988
368.3800184727,137,90.17208195
371.1675081,138,90.905092
373.6957519054,138,91.07122517
373.9259669781,138,94.45961809
375.2399702072,139,95.63416004
376.1639063358,139,95.83294177
378.3874518871,141,105.7954769
378.8962030411,141,108.921597
383.3565657139,143,112.7352109
383.4763748646,145,122.433924
383.6813778877,145,124.228976
384.9548532963,145,126.4506278
385.1905705929,146,133.4046659
386.4318568707,147,135.9270751
388.2986116409,150,141.4705169
392.0486271381,151,144.497364
397.811412096,151,146.3161058
398.9558451176,151,188.2113481
400.2060444355,152,204.426105
401.9154295921,154,370.0256491
401.9154295921,155,408.8804471493
406.9009609222,158,411.1996131
415.3761992455,163,430.783181
433.5266346931,167,458.7103898525
433.7994971275,167,461.6498155594
435.5100977421,169,548.3909237385
438.6599988937,169,552.6297569
447.0183327198,169,601.5166840553
448.4314045906,175,662.3436696529
448.9290130138,175,916.9603209496
455.4296927452,175,1120.8631529808
469.8808610439,176,1702.1343688965
469.9916620255,177,3033.3974893093
490.4140360355,178,3872.2572505474
490.4185943604,192,4689.966817379
490.8701450825,195,4837.9879274368
493.1641390324,196,6524.6559166908
507.9289822578,202,9615.554633379
520.1739308834,204,9882.783438921
520.3545441628,209,10432.2990548611
521.4326479435,214,11895.9383718967
527.1152379513,215,13485.7192912102
546.3174684048,234,13505.5603935719
553.5089817047,234,14695.4530279636
567.7122719288,246,14713.3621709347
572.0016605854,256,15278.754139185
574.066955328,264,16009.6190009117
582.5529572964,281,17286.6183183193
584.1094059944,294,38761.9267156124
596.5477509499,299,39177.4701282978
608.2804760933,332,39952.1601662636
693.358782053,365,44370.0943644047
883.8694496155,386,45277.1597204208
910.8243165016,419,45519.7384722233
1541.8187994957,420,48857.208912611
3048.0800023079,581,52243.1984844208
5042.573315382,741,103008.958058834

